Turbulent flame speed of thermodiffusively unstable flames: experimental investigation and scaling

This work presents an experimental set of Bunsen flames characterized by a moderate Reynolds number and a variable turbulence intensity. Ten lean hydrogen-enriched methane-air mixtures at three levels of turbulence are investigated, ranging from pure methane-air to pure hydrogen-air. Such mixtures are selected in order to have an almost constant laminar flame speed while inducing the onset of thermal-diffusive (TD) instability by gradually increasing the hydrogen content of the blend. The flames are analyzed in terms of global consumption speed, stretch factor, and flame surface area. Results indicate an interplay between TD instability and turbulence that enhances the overall flame propagation. In particular, below a transitional Lewis number, flame propagation is observed to be particularly sensitive to external turbulent forcing, expressed in terms of the Karlovitz number. A parameterization is thus proposed, based on a functional form depending on both Karlovitz and Lewis numbers, able to fit the experimental results at different turbulence levels and capture the steep transition across the transitional Lewis number.

==> README.txt <==
=================================================================== =================================================================== 
=================================================================== 

This directory contains a simple LaTeX template (PCI_LaTeX_40.tex) with appropriate definitions, environments, and commands placed in the preamble to convert the article document class into a format that mimics the format that is used by Elsevier for the Proceedings of the Combustion Institute. The sample text provides additional descriptions and instructions. 

LaTeX manuscripts submitted for the 40th International Symposium on Combustion should be formatted using this template so that the editors and reviewers can quickly and efficiently make assessments regarding figure legibility and paper length. Using this format the maximum allowed paper length is nine pages, with the main text starting at the top of page 3.

Files included in this directory are:

README.txt       - This file.
PCI_LaTeX_40.tex - LaTeX template.
PCI_LaTeX.bib    - BibTeX-formatted references.
pci.bst          - Bibliography style file.
engine.png       - Sample figure file.
rho_T.jpg        - Sample figure file.
PCI_LaTeX_40.pdf - The resulting pdf file. 

This template was originally developed by Joe Oefelein for submissions to earlier Symposia. It was modified for submissions to the 39th Symposium, then updated for submissions to the 40th Symposium, by Dan Haworth. Updates for the 40th address some issues raised by authors using the 39th template, and accommodate the new information that is required for submissions to the 40th. It has been developed using MiKTeX 23.5/TeXworks (pdfLaTeX+MakeIndex+BibTeX); see https://miktex.org. It also has been confirmed to work using Overleaf (https://www.overleaf.com). Contact Dan Haworth by email if there are any questions or problems:

Daniel C. Haworth <dch12@psu.edu>
Professor Emeritus of Mechanical Engineering
The Pennsylvania State University
University Park, PA, USA

=================================================================== =================================================================== ===================================================================

